Moderately High Obliquity Promotes Biospheric Oxygenation

Planetary obliquity is a first order control on planetary climate and seasonal contrast, which has a number of cascading consequences for life. How moderately high obliquity (obliquities greater than Earth's current obliquity up to 45$^{\circ}$) affects a planet's surface physically has been studied previously, but we lack an understanding of how marine life will respond to these conditions. We couple the ROCKE-3D general circulation model to the cGENIE 3D biogeochemical model to simulate the ocean biosphere's response to various planetary obliquities, bioessential nutrient inventories, and biospheric structure. We find that the net rate of photosynthesis increased by 35$\%$ and sea-to-air flux of biogenic oxygen doubled between the 0$^{\circ}$ and 45$^{\circ}$ obliquity scenarios, which is an equivalent response to doubling bioessential nutrients. Our results suggest that moderately high-obliquity planets have higher potential for biospheric oxygenation than their low-obliquity counterparts and that life on moderately high-obliquity habitable planets may be easier to detect with next generation telescopes. These moderately high-obliquity habitable planets may also be more conducive to the evolution of complex life.

==> yahapj.bst.txt <==
% yahapj.bst -- yet another ApJ bibtex style file
% Git SHA1 hash: $Id$
% Reference repository: https://github.com/pkgw/yahapj/
%
% The main features compared to other ApJ style files is that ArXiV
% and DOI links are added. ArXiV information is only shown for those
% entries that don't have more formal reference information. There are
% other improvements too.
%
% Because this style file embeds links, your LaTeX file must use the
% hyperref package. For non-butt-ugly links, try:
%
% \usepackage[breaklinks,colorlinks,urlcolor=blue,citecolor=blue,linkcolor=blue]{hyperref}
%
% Copyright notice: This work is dedicated to the public domain. You
% have unlimited permission to copy, distribute, and modify it.
%
% For more information about this file and its provenance, consult
% README.md in the Git repository from which it was obtained. You can
% track these down using the SHA1 hash listed at the top of this file.
% (Googling for the hash value should hopefully be sufficient.)

ENTRY
  { address
    archive
    archivePrefix
    author
    booktitle
    chapter
    doi
    edition
    editor
    eprint
    howpublished
    institution
    isbn
    journal
    key
    month
    note
    number
    organization
    pages
    primaryClass
    publisher
    school
    series
    title
    type
    url
    volume
    year
  }
  {}
  { label extra.label sort.label short.list }

INTEGERS { output.state before.all mid.sentence after.sentence after.block work.strlen }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { add.period$ " " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {fin.entry}
{ duplicate$ empty$
    'pop$
    'write$
  if$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }

% Here's how BibTeX does internationalization:

FUNCTION {bbl.and}
{ "and"}

FUNCTION {bbl.editors}
{ "eds." }

FUNCTION {bbl.editor}
{ "ed." }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "edn." }

FUNCTION {bbl.volume}
{ "Vol." }

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "no." }

FUNCTION {bbl.nr}
{ "no." }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "" }

FUNCTION {bbl.page}
{ "" }

FUNCTION {bbl.chapter}
{ "Ch." }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "PhD thesis" }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
  #-2 #1 substring$ "1" =
     { bbl.th * }
     { duplicate$ #-1 #1 substring$
       duplicate$ "1" =
         { pop$ bbl.st * }
         { duplicate$ "2" =
             { pop$ bbl.nd * }
             { "3" =
                 { bbl.rd * }
                 { bbl.th * }
               if$
             }
           if$
          }
       if$
     }
   if$
}

INTEGERS { nameptr namesleft numnames numtrunc }

FUNCTION {format.names}
{ 's :=
  #0 'numtrunc :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
  numnames #5 >
    { #3 'numtrunc := }
    {}
  if$
  { namesleft #0 > }
  { s nameptr
    "{vv~}{ll}{, jj}{, f.}" format.name$
    't :=
    nameptr #1 >
      {
        nameptr #1 - numtrunc =
          {
            #1 'namesleft :=
            "others" 't :=
          }
          {}
        if$

        namesleft #1 >
          { ", " * t * }
          {
            numnames #1 >
              { "," * }
              'skip$
            if$
            s nameptr "{ll}" format.name$ duplicate$ "others" =
              { 't := }
              { pop$ }
            if$
            t "others" =
              {
                " {et~al.}" *
              }
              { " \& " * t * }
            if$
          }
        if$
      }
      't
    if$
    nameptr #1 + 'nameptr :=
    namesleft #1 - 'namesleft :=
  }
  while$
}

FUNCTION {format.names.ed}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{f.~}{vv~}{ll}{, jj}"
      format.name$
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " {et~al.}" *
                }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.key}
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
        { ", " * bbl.editors * }
        { ", " * bbl.editor * }
      if$
    }
  if$
}

FUNCTION {format.in.editors}
{ editor empty$
    { "" }
    { editor format.names.ed
    }
  if$
}

FUNCTION {format.note}
{ note empty$
    { "" }
    { note #1 #1 substring$
      duplicate$ "{" =
        'skip$
        { output.state mid.sentence =
          { "l" }
          { "u" }
        if$
        change.case$
        }
      if$
      note #2 global.max$ substring$ *
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title
    }
  if$
}

FUNCTION {format.full.names}
{'s :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}" format.name$
      't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " {et~al.}" *
                }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {author.editor.key.full}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.full.names }
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {author.key.full}
{ author empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {editor.key.full}
{ editor empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { editor format.full.names }
  if$
}

FUNCTION {make.full.names}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.full
    { type$ "proceedings" =
        'editor.key.full
        'author.key.full
      if$
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[{" write$
  label write$
  ")" make.full.names duplicate$ short.list =
     { pop$ }
     { * }
   if$
  "}]{" * write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {format.archive}
{ archivePrefix empty$
    { "" }
    { archivePrefix ":" *}
  if$
}

FUNCTION {format.primaryClass}
{ primaryClass empty$
    { "" }
    { " [" primaryClass * "]" *}
  if$
}

FUNCTION {format.eprint}
% Only print eprint info if no page info and no booktitle info --
% what we're really going for is print the eprint info only if there's
% no "official" reference info to work with.
{ eprint empty$
  pages empty$ not
  booktitle empty$ not or or
    { "" }
     { archive empty$
          {"\href{http://arxiv.org/abs/" eprint * "}" *
             "{{\sffamily " * format.archive * eprint *
              format.primaryClass * "}}" *}
          {"\href{" archive *  "/" * eprint * "}" *
             "{{\sffamily " * format.archive * eprint *
              format.primaryClass * "}}" *}
       if$
     }
  if$
}


FUNCTION {n.dashify}
{
  't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {word.in}
{ bbl.in
  " " * }

FUNCTION {format.date}
{ year duplicate$ empty$
    { "empty year in " cite$ * "; set to ????" * warning$
       pop$ "????" }
    'skip$
  if$
  extra.label *
  before.all 'output.state :=
  after.sentence 'output.state :=
}

FUNCTION {format.btitle}
{ title
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { bbl.volume volume tie.or.space.connect
      series empty$
        'skip$
        { bbl.of space.word * series * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { output.state mid.sentence =
            { bbl.number }
            { bbl.number capitalize }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { bbl.in space.word * series * }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {is.num}
{ chr.to.int$
  duplicate$ "0" chr.to.int$ < not
  swap$ "9" chr.to.int$ > not and
}

FUNCTION {extract.num}
{ duplicate$ 't :=
  "" 's :=
  { t empty$ not }
  { t #1 #1 substring$
    t #2 global.max$ substring$ 't :=
    duplicate$ is.num
      { s swap$ * 's := }
      { pop$ "" 't := }
    if$
  }
  while$
  s empty$
    'skip$
    { pop$ s }
  if$
}

FUNCTION {convert.edition}
{ edition extract.num "l" change.case$ 's :=
  s "first" = s "1" = or
    { bbl.first 't := }
    { s "second" = s "2" = or
        { bbl.second 't := }
        { s "third" = s "3" = or
            { bbl.third 't := }
            { s "fourth" = s "4" = or
                { bbl.fourth 't := }
                { s "fifth" = s "5" = or
                    { bbl.fifth 't := }
                    { s #1 #1 substring$ is.num
                        { s eng.ord 't := }
                        { edition 't := }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
  t
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { convert.edition "l" change.case$ " " * bbl.edition * }
        { convert.edition "t" change.case$ " " * bbl.edition * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {string.length}
{ % Copied from "Taming the BeaST", by Nicolas Markey, Fig 4
  #1 'work.strlen :=
  { duplicate$ duplicate$ #1 work.strlen substring$ = not }
    { work.strlen #1 + 'work.strlen := }
  while$
  pop$ work.strlen
}

FUNCTION {first.page}
{ 't :=
  ""
    {  t empty$ not t #1 #1 substring$ "-" = not and }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
  % remove possible trailing plus sign
  duplicate$ duplicate$ string.length #1 substring$ "+" =
    { duplicate$ string.length #1 - #1 swap$ substring$ }
    { }
  if$
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages first.page }
  if$
}

FUNCTION {format.journal.pages}
{ pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        {
          ", " *
          pages first.page *
        }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    { "" }
    { type empty$
        { bbl.chapter }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
        { word.in booktitle * }
        { word.in booktitle *
          ", " *
          editor num.names$ #1 >
            { bbl.editors }
            { bbl.editor }
          if$
          * " " *
          format.in.editors *
        }
      if$
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { bbl.techrep }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      word.in
    }
    { bbl.volume volume tie.or.space.connect
      bbl.of space.word *
    }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}

FUNCTION {format.publisher}
{ publisher empty$
    { "empty publisher in " cite$ * warning$ }
    'skip$
  if$
  ""
  address empty$ publisher empty$ and
    'skip$
    {
      add.blank "(" *
      address empty$
        'skip$
        { address * }
      if$
      publisher empty$
        'skip$
        { address empty$
            'skip$
            { ": " * }
          if$
          publisher *
        }
      if$
      ")" *
    }
  if$
  output
}

STRINGS {oldname}

FUNCTION {name.or.dash}
{ 's :=
   oldname empty$
     { s 'oldname := s }
     { s oldname =
         { "---" }
         { s 'oldname := s }
       if$
     }
   if$
}

FUNCTION {format.edn.btitle} % Title should be on stack.
{ duplicate$ empty$ edition empty$ or
    'skip$
    { ", " * format.edition * }
  if$
}

FUNCTION {format.ed.booktitle} % The title should be on the stack.
{ duplicate$ empty$
  { "no book title in " cite$ * warning$ "" pop$ }
  { editor empty$
    author empty$ or  % Empty author means editor already given.
      'format.edn.btitle
      { format.edn.btitle ", " * bbl.editor * " " * format.in.editors * }
      if$
  }
  if$
}

FUNCTION {format.full.book.spec} % The title should be on the stack.
{ series empty$
    { format.ed.booktitle
      volume empty$
	{ number empty$
	    'skip$
	    { " there's a number but no series in " cite$ * warning$
	      " No." number tie.or.space.connect * }
	    if$
	}
	{ ", Vol." volume tie.or.space.connect *
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
	if$
    }
    { volume empty$
	{ format.ed.booktitle ", " * series *
	  number empty$
	    'skip$
	    { " No." number tie.or.space.connect * }
	    if$
	}
	{ series ", Vol." volume tie.or.space.connect *
          ", " * swap$ format.ed.booktitle *
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
        if$
    }
    if$
}

FUNCTION {maybe.doi.link.prepend}
{ % Expects some citation text to be on the stack
 doi empty$
  { url empty$
     { }
     { "\href{" url * "}{" * swap$ * }
    if$
  }
  { "\href{http://dx.doi.org/" doi * "}{" * swap$ * }
 if$
}

FUNCTION {maybe.doi.link.end}
{ % Expects some citation text to be on the stack
 doi empty$ url empty$ and
  { }
  { "}" * }
 if$
}

FUNCTION {format.journal}
{
  journal empty$
    { "" } % warning will be issued by output.check
    { "\JournalTitle{" journal * "}" * }
  if$
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  crossref missing$
    { format.journal "journal" output.check
      maybe.doi.link.prepend
      format.vol.num.pages output
    }
    { format.article.crossref
      maybe.doi.link.prepend
      output.nonnull
      format.pages output
    }
  if$
  format.journal.pages
  maybe.doi.link.end
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
      name.or.dash
    }
    { format.authors output.nonnull
      name.or.dash
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  title format.full.book.spec output
  format.publisher
  format.pages output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  format.title "title" output.check
  howpublished output
  address output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
      name.or.dash
    }
    { format.authors output.nonnull
      name.or.dash
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.date "year" output.check
  title format.full.book.spec output
  format.publisher
  format.pages "pages" output.check
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  bbl.in " " * booktitle format.full.book.spec *
  maybe.doi.link.prepend maybe.doi.link.end output
  format.publisher
  format.pages "pages" output.check
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  format.date "year" output.check
  bbl.in " " * booktitle format.full.book.spec *
  maybe.doi.link.prepend maybe.doi.link.end output
  publisher empty$
    { organization output
      address output
    }
    { organization output
      format.publisher
    }
  if$
  format.pages output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  format.btitle "title" output.check
  format.edition output
  organization output
  address output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  bbl.mthesis format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output
  name.or.dash
  format.date "year" output.check
  format.title output
  howpublished output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  bbl.phdthesis format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output
      organization format.key output }
    { format.editors output }
  if$
  name.or.dash
  format.date "year" output.check
  title format.full.book.spec output
  publisher empty$ not      % No need for warning if no pub.
    { format.publisher }
    { editor empty$         % For empty editor, organization was already given.
        'skip$
        { organization output }
      if$
      address output
    }
  if$
  format.pages output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.eprint output
  format.note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  name.or.dash
  format.date "year" output.check
  format.eprint output
  format.note "note" output.check
  fin.entry
}

FUNCTION {default.type} { misc }

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$
      " {et~al.}" *
    }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            {
              " {et~al.}" *
            }
            { " \& " * s #2 "{vv~}{ll}" format.name$
              * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label
        'author.key.label
      if$
    }
  if$
  'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
  short.list
  "("
  *
  year duplicate$ empty$
     { pop$ "????" }
     'skip$
  if$
  *
  'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames #8 >
    { s nameptr
      "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}"
      format.name$ 't :=
      t sortify *
      "   "  *
      "zzzzz" *
    }
    { numnames 'namesleft :=
      { namesleft #0 > }
      { s nameptr
        "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}"
        format.name$ 't :=
        nameptr #1 >
          {
            "   "  *
            namesleft #1 = t "others" = and
              { "zzzzz" * }
              { t sortify * }
            if$
          }
          { t sortify * }
        if$
        nameptr #1 + 'nameptr :=
        namesleft #1 - 'namesleft :=
      }
    while$
    }
  if$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ calc.label
  label sortify
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
        'editor.sort
        'author.sort
      if$
    }
  if$
  #1 entry.max$ substring$
  'sort.label :=
  sort.label
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { last.label next.extra }

INTEGERS { last.extra.num number.label }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
  #0 'number.label :=
}

FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  extra.label 'next.extra :=
  extra.label
  duplicate$ empty$
    'skip$
    { "{\natexlab{" swap$ * "}}" * }
  if$
  'extra.label :=
  label extra.label * 'label :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{}"
  write$ newline$
  "\providecommand\natexlab[1]{#1}"
  write$ newline$
  "\providecommand\JournalTitle[1]{#1}"
  write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}

